Comprehensive Library of Variational LSE Solvers

Linear systems of equations can be found in various mathematical domains, as well as in the field of machine learning. By employing noisy intermediate-scale quantum devices, variational solvers promise to accelerate finding solutions for large systems. Although there is a wealth of theoretical research on these algorithms, only fragmentary implementations exist. To fill this gap, we have developed the variational-lse-solver framework, which realizes existing approaches in literature, and introduces several enhancements. The user-friendly interface is designed for researchers that work at the abstraction level of identifying and developing end-to-end applications.

==> figures/data/train_global_fun.csv <==
step,loss_avg,loss_std_upper,loss_std_lower
0,0.58449,0.68084,0.48814
1,0.52592,0.62912,0.42272
2,0.46424,0.57198,0.35650
3,0.40153,0.51090,0.29216
4,0.33960,0.44763,0.23156
5,0.28042,0.38432,0.17652
6,0.22603,0.32319,0.12886
7,0.17803,0.26625,0.08981
8,0.13749,0.21508,0.05990
9,0.10487,0.17062,0.03912
10,0.07985,0.13307,0.02664
11,0.06145,0.10217,0.02073
12,0.04837,0.07773,0.01901
13,0.03936,0.05981,0.01891
14,0.03345,0.04841,0.01850
15,0.02995,0.04258,0.01732
16,0.02833,0.04018,0.01648
17,0.02814,0.03956,0.01672
18,0.02885,0.04010,0.01760
19,0.02993,0.04151,0.01834
20,0.03084,0.04315,0.01853
21,0.03115,0.04419,0.01810
22,0.03059,0.04405,0.01713
23,0.02911,0.04253,0.01569
24,0.02682,0.03975,0.01389
25,0.02396,0.03605,0.01187
26,0.02081,0.03181,0.00980
27,0.01760,0.02735,0.00785
28,0.01456,0.02291,0.00621
29,0.01185,0.01870,0.00501
30,0.00957,0.01493,0.00422
31,0.00777,0.01181,0.00374
32,0.00646,0.00952,0.00340
33,0.00559,0.00811,0.00308
34,0.00510,0.00743,0.00277
35,0.00488,0.00720,0.00256
36,0.00483,0.00718,0.00248
37,0.00484,0.00722,0.00246
38,0.00484,0.00723,0.00245
39,0.00478,0.00716,0.00241
40,0.00464,0.00696,0.00233
41,0.00441,0.00664,0.00218
42,0.00409,0.00620,0.00198
43,0.00370,0.00569,0.00172
44,0.00327,0.00511,0.00143
45,0.00283,0.00449,0.00116
46,0.00240,0.00385,0.00096
47,0.00202,0.00321,0.00082
48,0.00169,0.00262,0.00075
49,0.00142,0.00213,0.00071


==> figures/data/train_local.csv <==
step,loss_avg,loss_std_upper,loss_std_lower
0,0.24288,0.29644,0.18931
1,0.21114,0.26384,0.15843
2,0.18053,0.23144,0.12962
3,0.15180,0.20000,0.10360
4,0.12538,0.17014,0.08061
5,0.10164,0.14248,0.06080
6,0.08091,0.11753,0.04428
7,0.06336,0.09562,0.03109
8,0.04897,0.07685,0.02110
9,0.03758,0.06107,0.01409
10,0.02892,0.04807,0.00977
11,0.02258,0.03753,0.00764
12,0.01810,0.02916,0.00703
13,0.01499,0.02282,0.00717
14,0.01290,0.01850,0.00729
15,0.01153,0.01607,0.00698
16,0.01071,0.01499,0.00643
17,0.01030,0.01450,0.00611
18,0.01021,0.01421,0.00620
19,0.01031,0.01407,0.00655
20,0.01051,0.01420,0.00682
21,0.01067,0.01459,0.00676
22,0.01069,0.01500,0.00639
23,0.01048,0.01511,0.00584
24,0.01000,0.01477,0.00523
25,0.00928,0.01396,0.00460
26,0.00838,0.01278,0.00398
27,0.00738,0.01139,0.00337
28,0.00635,0.00991,0.00279
29,0.00535,0.00844,0.00225
30,0.00443,0.00706,0.00180
31,0.00362,0.00578,0.00145
32,0.00294,0.00464,0.00124
33,0.00240,0.00368,0.00113
34,0.00201,0.00294,0.00107
35,0.00174,0.00248,0.00100
36,0.00158,0.00227,0.00089
37,0.00150,0.00220,0.00080
38,0.00147,0.00218,0.00077
39,0.00147,0.00216,0.00078
40,0.00147,0.00213,0.00080
41,0.00145,0.00209,0.00080
42,0.00140,0.00204,0.00077
43,0.00133,0.00197,0.00070
44,0.00125,0.00188,0.00061
45,0.00115,0.00178,0.00052
46,0.00104,0.00165,0.00043
47,0.00092,0.00149,0.00035
48,0.00081,0.00132,0.00030
49,0.00070,0.00114,0.00026

